DevOps Adoption: Eight Emergent Perspectives

DevOps is an approach based on lean and agile principles in which business, development, operations, and quality teams cooperate to deliver software continuously aiming at reducing time to market, and receiving constant feedback from customers. However, implementing DevOps can be a complex and challenging mission due it requires significant paradigm shift. Consequently, many failures and misconceptions can occur about DevOps adoption by organizations, despite its numerous benefits. This work identifies, describes, and compares different perspectives related to DevOps adoption in academy and industry. The perspectives can be understood as factors or variables that influence or help to understand the DevOps journey. We employed a sequential multi-method research approach, including Systematic Literature Review (SLR) and Case Study. As a result, eight perspectives were found: concepts, models, principles, practices, difficulties, challenges, benefits, and strategies. More specifically, the SLR produced 390 items, which can be understood as occurrences of a perspective. The conducted case study confirmed 75 items, corroborating the SLR findings, while another 29 items emerged. This global view on DevOps adoption may guide beginners, both theorists, and practitioners, to make the necessary organizational transformation less painful.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

